Sampling cubic rings

We explain how to construct a uniformly random cubic integral domain $S$ of given signature with $|\text{disc}(S)| \leq T$ in expected time $\widetilde O(\log T)$.

==> timing.dat <==
8 0.0061046292539685965 0.0024587286170572042
16 0.0010208517778664827 0.0023091512266546488
32 0.0006456298287957907 0.0009291211608797312
64 0.0011611157096922398 0.0013604448176920414
128 0.0012739256490021944 0.0019030510447919369
256 0.0013777036219835281 0.002041933359578252
512 0.0022115453612059355 0.0033366410061717033
1024 0.0037837685085833073 0.005527140339836478
2048 0.006678881356492639 0.010500199161469936
4096 0.013622381957247853 0.018678676802664995
8192 0.02264390094205737 0.03668829961679876
16384 0.04861670499667525 0.07123106485232711
32768 0.10015464015305042 0.1246615368872881
65536 0.16323772445321083 0.26705306954681873
131072 0.32391858473420143 0.6116533316671848
262144 0.8216227740049362 1.5049761831760406

